Improving Visual-Semantic Embedding with Adaptive Pooling and Optimization Objective

Visual-Semantic Embedding (VSE) aims to learn an embedding space where related visual and semantic instances are close to each other. Recent VSE models tend to design complex structures to pool visual and semantic features into fixed-length vectors and use hard triplet loss for optimization. However, we find that: (1) combining simple pooling methods is no worse than these sophisticated methods; and (2) only considering the most difficult-to-distinguish negative sample leads to slow convergence and poor Recall@K improvement. To this end, we propose an adaptive pooling strategy that allows the model to learn how to aggregate features through a combination of simple pooling methods. We also introduce a strategy to dynamically select a group of negative samples to make the optimization converge faster and perform better. Experimental results on Flickr30K and MS-COCO demonstrate that a standard VSE using our pooling and optimization strategies outperforms current state-of-the-art systems (at least 1.0% on the metrics of recall) in image-to-text and text-to-image retrieval. Source code of our experiments is available at https://github.com/96-Zachary/vse_2ad.

==> reviews.txt <==

MetaReview
Comments: This paper introduces two enhancements to a strict purist version of multimodal representation learning for retrieval, VSE, in which text and image representations are independent/mono-modal and only the similarity function is learned (i.e., in contrast to pretrained multimodal models). The enhancements are 1) Adpool, a means of learning to adapt the input (text/image) vectors, and 2) AdOpt, which tunes the number of negative examples to use during training. The ablation analysis and comparisons with other models are thorough; the writing is generally good. My main concern (shared by R3) is the framing of this paper is very sub-sub-task specific: as presented here, VSE rejects all the progress in multimodal representation learning from cross-modal attention. The motivation behind this is ostensibly speed but takes as given a large drop in performance. The recent (uncited) paper by Geigle et al (TACL 2022) aims to speed up high-performing model with cross-modal attention; it should be added as a comparison. However, the main contributions of this paper are not VSE-specific, even though they are only evaluated on that task. Here I agree with R3 that AdOpt is intuitively useful and effective (Figure 3 is very nice). All three reviewers (and myself) had difficulty with understanding the motivation behind AdPool, as well as to a lesser extent the method itself. It has the potential to be a widely used technique, if it is both clearly explained and shown to be effective for the right reasons (i.e. if analysis shows that its behaviour matches the intuition). The current paper is only half-convincing: it clearly helps on the VSE setting, but this is not a particularly convincing task, and beyond retrieval performance there is insufficient demonstration of what AdPool actually does, what do these doubly reweighted embeddings actually learn? Smaller details: The comparison with pretrained models (Section 4.5/Table 2) should be kept in the main text (cf R2), since these models are more widely used and well-known than the models in the main VSE comparison (Table 1). I also think it would be fair to also add speeds that include the computing of visual and text features, since this would be necessary for any real-world, open-world application. Equations 3, 4, 5 should have indicators (", where") to show that the subsequent equations are components in the first, rather than a set of consecutively applied equations. The many v vectors (before and after transformations) also make following the text difficult.

Review #1
Relevance (1-5):	4
Readability/clarity (1-5):	5
Originality (1-5):	4
Technical correctness/soundness (1-5):	4
Reproducibility (1-5):	4
Substance (1-5):	4
Detailed Comments
The paper presents a new way to combine visual and textual features in multimodal systems. The authors also propose an alternative optimization technique to make the training faster.
The rest of this review will be very short as this paper is way outside my reviewing comfort zone.*

For a machine learning oriented paper, the presentation of the content is quite good and the text reads very well, making the paper extremely easy to follow. I could understand the presented math although it's not within my competence to judge its implications. It seems to me that the methodology to test the proposed feature combination is solid and the results are sound, with enough baseline comparisons.

I only have two comments/questions that came to my mind while reading the paper. First, while I appreciated the inclusion of a worked out example in Figure 2/lines 282-293 a lot, I was looking for the 0.25 mentioned in the 4 rows and I couldn't find it. Could this be maybe highlighted? Second, since the method works so well, could it also be effective with less data? With the intuition that it does a better job of selecting the negative examples and that it converges faster, it'd be maybe interesting to see if it can also get away with less data.

Overall recommendation (1-5):	4
Confidence (1-5):	2
Presentation Type:	Oral
Recommendation for Best Paper Award:	No

Review #2
Relevance (1-5):	3
Readability/clarity (1-5):	4
Originality (1-5):	3
Technical correctness/soundness (1-5):	3
Reproducibility (1-5):	4
Substance (1-5):	3
Detailed Comments
This paper proposes a method to automatically learn how to pool and combine representations from visual and language spaces into a single representation. In addition, the proposed approach is faster, more interpretable (that is, less sophisticated, compared to many other methods) and makes the models converge faster. Authors test their method with multiple visual features (grid, regions, patches) and text vectors (transformer-based). The tasks are the image and caption retrieval tasks. The results look promising since authors' method improves the scores for the aforementioned tasks. A few ablation studies evaluating the impact of different steps in the heuristics are presented as well.
Overall, I think that this paper is a solid technical piece of work and I would not mind seeing it at the conference.

Strengths:

well-described and well-written paper; the code is being released as well (it seems very clear to me);

interesting idea of combining vectors in two dimensions (per row and per column); also, the idea of pooling in terms of objects and embeddings seems to be interesting

What can be improved:

To me, the part about motivation behind computing object-level and embedding-level pooling is missing. First, it was not clear to me why sorting values of vectors in object-level pooling? Each object has its own values and by sorting them, the output becomes just a mix of different values without clear correspondence between a vector and an object. Authors say in lines 299-301 that this helps with weighting vectors and aggregating them. Since the idea is to pool (e.g., find the most important/salient part), it seems like the method would pick parts of each object and construct a representation which is basically a combination of different features from different objects. How is it telling us what is the most important and most relevant object among all present objects for the given caption in the caption retrieval task? I would like to see more explanation and motivation about why sorting took place and why it was necessary. Authors tried to explain it in lines 282-293, but it was not clear - I would encourage them to add more because this is a very crucial part to understand their approach.

Could authors elaborate more on how their approach could be transferred to tasks other than simple image/caption retrieval? These tasks are sort of obsolete (in a way) and there are many other multi-modal tasks which desperately need better information fusion from different modalities, e.g. image captioning, visual question answering, embodied question answering. Can authors' approach be directly applied to other multi-modal tasks? Here I am thinking more of a broader view and analysis of the introduced pooling method - perhaps, adding a section on that (e.g., discussion) would be great.

Section 4.5: this is indeed clear that authors' approach would be faster because this approach requires less computation. Plus it performs of worse than others. I would recommend moving this study in the Appendix section, instead giving more space for discussion or addressing the point about the motivation behind different pooling methods. However, one of the arguments made by the authors is how fast their model computes the features. Since we learned that it computes them faster probably due to the fact that there are simply fewer operations, then this argument is not very valid anymore? I would like to hear more about that. I lack evidence of the reliability of the conclusion that their method is the fastest for the right reasons.

Overall recommendation (1-5):	3
Confidence (1-5):	3
Presentation Type:	Poster
Recommendation for Best Paper Award:	No

Review #3
Relevance (1-5):	4
Readability/clarity (1-5):	4
Originality (1-5):	4
Technical correctness/soundness (1-5):	3
Reproducibility (1-5):	4
Substance (1-5):	3
Detailed Comments
In the paper the authors claim to have a more efficient way of generating embeddings for images and text in such a way that they can be used for pairing the two via maximum cosine similarity or inner product search. The key contributions are meant to more efficiently align pre-trained image and text embeddings via selecting what pairs to compare more efficiently at training time, as well as how to downsize the embeddings.
The authors present a method in combining pooling methods for feature extraction by parameterizing the weights in the weighted sum of MeanPool and K-MaxPool, over Object-level pooling, to combine the two without need for hyperparameter search. This is done to weight the embeddings for the patches or regions in the input images. Then they weigh the embedding dimensions too. It is then my understanding, and I think this could be made clearer, that both the embedding-level pooling and the object-level pooling generate embeddings which are linearly combined. (Why are there more decimals for the object level values in Figure 2?) Overall this seems like a sensible approach but it feels like I am missing something.

A method for adaptively choosing what pairs to use for loss calculations is presented. This is for me the most interesting contribution of the paper and could be expanded on as it speeds up and seems to improve performance on its own.

It would be interesting to see how/if the pooling method works as well for text as for images, some ablation for this would be interesting. In particular as the authors cite one of the most used sentence embedding methods from Reimers and Gurevych 2019.

The authors make several claims about the efficiency of other methods. They even go as far as saying that models using cross modal interaction have "limited utility in real-world applications”, referring to e.g. OSCAR and MVP. I don't believe this to be true, it should be enough to say that they are less efficient. It could even be said that using an ensemble methods with patches, regions and grids as is suggested in the paper is a convoluted comparison.

The reason for splitting up Tables 1 and 2 is not clear to me. Table 1 presents "cross modal retrieval results” and Table 2 such results on "pre-trained models”. The model being presented in the paper VSE+2AD is a combination of a pre-trained vision transformer and a BERT model, which is then fine tuned. In table 1 the VSE+2AD model performs arguably better but in Table 2 an ensemble is needed and it still does not perform the best, despite the claims in the Abstract about outperforming state-of-the-art results. (The conclusion section is more humble)

In Table 2 some speed metrics are reported showing the model to be much faster, and a claim made in section 4.5. that "our method can pre-compute the visual and textual features and cache them”. The widely used CLIP model (Learning Transferable Visual Models From Natural Language Supervision, Radford 2021) is not included in the comparison, and has this property. The CLIP model also has comparable zero-shot performance to the best models in Table 2. The CLIP model also uses a variant of contrastive loss. It might be good to mention that the InfoNCE loss is contrastive as this is a commonly used term.

Smaller comments: Line 413: No explicit mention of what ViT model is used.

Abstract could be clearer about what is done in the paper. The first claim is that other methods are complex but does not mention in what way or why. The abstract says that "combining pooling methods is no worse than sophisticated methods” and that this motivates "combination of simple pooling methods”, the phrasing can probably be simplified. A slight hint at how the dynamically chosen negative examples are found would also be welcome.

Line 359: Why use cosine to invert the sum? It works but was curious.

No requirements file with the provided code.

In figure 3 the triangular symbols could be made more different for legibility if color is not used.

Overall text in figures is hard to read unless zoomed in on.

Spelling: Line 295: Equation uses variable W_obj which is not explained in text. Line 310: has -> have Line 335: correlates -> correlate Line 361: round -> rounds Line 432: their -> the

Overall recommendation (1-5):	3
Confidence (1-5):	3
Presentation Type:	Poster
Recommendation for Best Paper Award:	No

